Convergence of an implicit-explicit midpoint scheme for computational micromagnetics

Based on lowest-order finite elements in space, we consider the numerical integration of the Landau-Lifschitz-Gilbert equation (LLG). The dynamics of LLG is driven by the so-called effective field which usually consists of the exchange field, the external field, and lower-order contributions such as the stray field. The latter requires the solution of an additional partial differential equation in full space. Following Bartels and Prohl (2006) (Convergence of an implicit finite element method for the Landau-Lifschitz-Gilbert equation. SIAM J. Numer. Anal. 44), we employ the implicit midpoint rule to treat the exchange field. However, in order to treat the lower-order terms effectively, we combine the midpoint rule with an explicit Adams-Bashforth scheme. The resulting integrator is formally of second-order in time, and we prove unconditional convergence towards a weak solution of LLG. Numerical experiments underpin the theoretical findings.

==> plots/cumulative.dat <==
time	ab	mp	ee
0.0008	1.3765	1.0812	0.66692
0.0408	22.571	36.272	21.014
0.0808	40.959	66.303	39.021
0.1208	59.474	98.399	56.773
0.1608	78.038	129.95	74.587
0.2008	96.714	160.57	92.327
0.2408	115.56	190.72	110.12
0.2808	134.25	219.77	128.34
0.3208	152.85	248.82	146.37
0.3608	171.56	277.55	164.86
0.4008	190.4	306.52	184.17
0.4408	209.21	335.6	204.24
0.4808	228.15	364.42	223.96
0.5208	247.26	393.2	243.45
0.5608	266.49	421.91	263.39
0.6008	285.6	450.81	283.81
0.6408	304.73	479.97	303.97
0.6808	323.82	509.34	323.67
0.7208	343.08	538.84	343.55
0.7608	362.56	567.89	364.08
0.8008	382.02	596.74	384.31
0.8408	401.4	625.68	404.07
0.8808	420.71	654.54	424.82
0.9208	439.96	683.61	445.04
0.9608	459.3	712.86	465.35
1.0008	478.7	741.91	485.59
1.0408	498.19	771.79	506.46
1.0808	517.69	801.54	526.96
1.1208	537.36	831.34	547.31
1.1608	556.92	860.66	567.67
1.2008	576.32	890.07	588.02
1.2408	595.79	919.15	609.42
1.2808	616.42	950.39	630.03
1.3208	637.01	981.74	650.71
1.3608	657.77	1013	670.94
1.4008	678.76	1044.5	691.2
1.4408	699.51	1076	711.46
1.4808	720.27	1107.6	731.89
1.5208	741	1139.1	753.72
1.5608	761.68	1170.5	774.71
1.6008	782.37	1202.2	795.46
1.6408	803.12	1233.9	816.35
1.6808	823.91	1265.6	837.24
1.7208	844.73	1297.5	857.66
1.7608	865.59	1330.7	878.13
1.8008	886.59	1363.9	898.79
1.8408	907.68	1396.9	919.51
1.8808	928.69	1429.6	939.9
1.9208	949.69	1461.7	960.86
1.9608	970.61	1493.9	981.36
2.0008	991.58	1526.8	1002.2
2.0408	1012.6	1559.2	1022.8
2.0808	1033.7	1591.9	1043.1
2.1208	1054.8	1623.9	1063.9
2.1608	1076.2	1657.4	1084.3
2.2008	1097.3	1691.5	1104.7
2.2408	1118.7	1725	1125.1
2.2808	1139.7	1757.5	1145.4
2.3208	1160.6	1790.4	1166
2.3608	1181.5	1823.3	1187.2
2.4008	1202.4	1855.9	1208.4
2.4408	1223.1	1888.4	1229.1
2.4808	1243.8	1925.2	1249.9
2.5208	1264.5	1960.3	1270.5
2.5608	1285.2	1995.8	1290.8
2.6008	1306.1	2030.4	1311.3
2.6408	1327.2	2065.8	1332.1
2.6808	1348.3	2104.7	1353.2
2.7208	1369.3	2137.4	1373.2
2.7608	1390.3	2173.3	1393.7
2.8008	1411.4	2213.8	1414.6
2.8408	1432.5	2248.2	1434.9
2.8808	1453.4	2283.5	1455.7
2.9208	1474.4	2320.6	1476.3
2.9608	1495.7	2359.8	1496.5
3.0008	1516.5	2398.7	1516.9
3.0408	1537.5	2436.8	1537.2
3.0808	1558.3	2470.1	1557.2
3.1208	1578.9	2502.7	1577.4
3.1608	1599.6	2536.3	1597.8
3.2008	1620.5	2574.3	1618.2
3.2408	1640.2	2610.7	1638.6
3.2808	1659.5	2647.5	1659
3.3208	1678.9	2680.2	1679.8
3.3608	1698.3	2707.2	1700.2
3.4008	1717.7	2734.6	1719.8
3.4408	1736.9	2762	1739.9
3.4808	1755.9	2790	1759.5
3.5208	1774.6	2818.6	1779
3.5608	1793.3	2846.5	1799.1
3.6008	1811.8	2874.5	1819.2
3.6408	1830.4	2902.4	1838.6
3.6808	1849.2	2929.7	1858.1
3.7208	1867.8	2957.1	1876.7
3.7608	1886.2	2987.4	1895.8
3.8008	1904.8	3018	1914.6
3.8408	1923.5	3048.2	1933.5
3.8808	1942.1	3078.9	1952.3
3.9208	1960.6	3110.2	1971.3
3.9608	1979.1	3139.3	1990.1
4.0008	1997.9	3167.1	2008.6
4.0408	2016.6	3195	2027
4.0808	2035.3	3222.7	2046.4
4.1208	2053.8	3250.2	2065.3
4.1608	2072.3	3279	2084.2
4.2008	2090.9	3306	2103
4.2408	2109.4	3334.1	2121.3
4.2808	2127.8	3361.5	2140.9
4.3208	2146.2	3389.3	2159.2
4.3608	2163.4	3414.1	2177.5
4.4008	2180.5	3438.6	2196.7
4.4408	2197.6	3463.6	2214.8
4.4808	2214.9	3489.2	2234.2
4.5208	2232	3514.1	2252
4.5608	2249.1	3539.4	2270.1
4.6008	2266.1	3564.9	2288.9
4.6408	2283	3592.2	2307.3
4.6808	2300	3619.5	2326.3
4.7208	2317.1	3646.3	2344.2
4.7608	2334.3	3674.3	2362.5
4.8008	2351.4	3701.5	2380.3
4.8408	2368.5	3728.2	2398.4
4.8808	2385.5	3753.5	2416.2
4.9208	2402.6	3779.1	2434.7
4.9608	2419.2	3804.1	2452.6
5	2435.4	3829.7	2469.6


==> plots/rates.dat <==
k	ab	mp	ee
0.0001	6.7148e-09	4.3463e-09	1.913e-05
0.0002	3.3518e-08	2.1682e-08	5.7397e-05
0.0004	1.4074e-07	9.1026e-08	0.00013396
0.0008	5.6954e-07	3.6834e-07	0.00028719
0.0016	2.2846e-06	1.4776e-06	0.00059406


==> plots/sp5-mp.dat <==
t	mx	my
0	0.0065975	0.0061525
0.05	0.0013231	0.053823
0.1	-0.018425	0.093298
0.15	-0.045206	0.13287
0.2	-0.076293	0.15884
0.25	-0.11416	0.17914
0.3	-0.15207	0.1894
0.35	-0.19073	0.19097
0.4	-0.22699	0.18499
0.45	-0.25849	0.16995
0.5	-0.28563	0.14848
0.55	-0.30653	0.12223
0.6	-0.32132	0.092558
0.65	-0.32898	0.061354
0.7	-0.32905	0.029502
0.75	-0.32239	-0.00085426
0.8	-0.30954	-0.027495
0.85	-0.29192	-0.049548
0.9	-0.27089	-0.066429
0.95	-0.24757	-0.077947
1	-0.22287	-0.084146
1.05	-0.19788	-0.084846
1.1	-0.17392	-0.080032
1.15	-0.15239	-0.069954
1.2	-0.13443	-0.055315
1.25	-0.12081	-0.03714
1.3	-0.11212	-0.016753
1.35	-0.10877	0.004474
1.4	-0.11059	0.025331
1.45	-0.11687	0.044766
1.5	-0.1269	0.061779
1.55	-0.14	0.075465
1.6	-0.15529	0.085275
1.65	-0.17176	0.09108
1.7	-0.18843	0.092996
1.75	-0.20446	0.091219
1.8	-0.21914	0.086013
1.85	-0.23183	0.077787
1.9	-0.24197	0.06712
1.95	-0.24905	0.05474
2	-0.25274	0.041479
2.05	-0.25295	0.028194
2.1	-0.24992	0.015658
2.15	-0.24414	0.0044792
2.2	-0.2362	-0.004915
2.25	-0.22672	-0.012238
2.3	-0.21631	-0.017298
2.35	-0.20553	-0.01998
2.4	-0.19492	-0.020253
2.45	-0.185	-0.018195
2.5	-0.17621	-0.014013
2.55	-0.16895	-0.0080277
2.6	-0.16352	-0.00065257
2.65	-0.16013	0.0076407
2.7	-0.15885	0.016349
2.75	-0.15964	0.024962
2.8	-0.16232	0.032993
2.85	-0.16666	0.040013
2.9	-0.17232	0.045686
2.95	-0.17893	0.049791
3	-0.18606	0.052216
3.05	-0.19329	0.052956
3.1	-0.20023	0.052086
3.15	-0.2065	0.04976
3.2	-0.2118	0.046197
3.25	-0.21588	0.041671
3.3	-0.21859	0.036494
3.35	-0.21985	0.030997
3.4	-0.21969	0.025504
3.45	-0.21821	0.020313
3.5	-0.2156	0.015682
3.55	-0.21209	0.011818
3.6	-0.20794	0.0088728
3.65	-0.20341	0.006944
3.7	-0.19878	0.0060715
3.75	-0.19428	0.0062405
3.8	-0.19015	0.0073829
3.85	-0.18659	0.0093824
3.9	-0.18374	0.012082
3.95	-0.18171	0.015295
4	-0.18057	0.018814
4.05	-0.18033	0.022426
4.1	-0.18095	0.025924
4.15	-0.18234	0.029121
4.2	-0.18438	0.031855
4.25	-0.18692	0.034006
4.3	-0.18979	0.035493
4.35	-0.19282	0.036276
4.4	-0.19583	0.036361
4.45	-0.19864	0.035788
4.5	-0.20112	0.034633
4.55	-0.20315	0.032998
4.6	-0.20465	0.031004
4.65	-0.20556	0.028784
4.7	-0.20587	0.026475
4.75	-0.20561	0.024208
4.8	-0.20482	0.022105
4.85	-0.20359	0.020267
4.9	-0.20202	0.018779
4.95	-0.20021	0.017698
5	-0.19828	0.017057
5.05	-0.19634	0.016864
5.1	-0.19449	0.017101
5.15	-0.19284	0.01773
5.2	-0.19145	0.018692
5.25	-0.19039	0.019914
5.3	-0.18969	0.021313
5.35	-0.18937	0.022802
5.4	-0.18942	0.024293
5.45	-0.18982	0.025702
5.5	-0.19052	0.026958
5.55	-0.19147	0.028001
5.6	-0.19259	0.028788
5.65	-0.19383	0.02929
5.7	-0.19509	0.029499
5.75	-0.19632	0.029423
5.8	-0.19744	0.029084
5.85	-0.1984	0.028517
5.9	-0.19916	0.027769
5.95	-0.19969	0.026892
6	-0.19996	0.025943
6.05	-0.2	0.024978
6.1	-0.1998	0.024052
6.15	-0.19939	0.023211
6.2	-0.19882	0.022497
6.25	-0.19812	0.021941
6.3	-0.19733	0.021562
6.35	-0.19652	0.021371
6.4	-0.19571	0.021366
6.45	-0.19497	0.021536
6.5	-0.19432	0.021861
6.55	-0.19379	0.022312
6.6	-0.1934	0.022858
6.65	-0.19318	0.023462
6.7	-0.19311	0.024088
6.75	-0.19319	0.0247
6.8	-0.19341	0.025266
6.85	-0.19375	0.025756
6.9	-0.19419	0.026149
6.95	-0.19468	0.02643
7	-0.19521	0.02659
7.05	-0.19573	0.026628
7.1	-0.19623	0.02655
7.15	-0.19667	0.026368
7.2	-0.19704	0.026097
7.25	-0.19732	0.025759
7.3	-0.1975	0.025377
7.35	-0.19757	0.024973
7.4	-0.19755	0.024573
7.45	-0.19743	0.024197
7.5	-0.19723	0.023864
7.55	-0.19696	0.02359
7.6	-0.19665	0.023386
7.65	-0.19631	0.023259
7.7	-0.19597	0.023211
7.75	-0.19564	0.023239
7.8	-0.19535	0.023338
7.85	-0.19509	0.023497
7.9	-0.19489	0.023704
7.95	-0.19476	0.023945
8	-0.19469	0.024203


==> plots/sp5-mp_finemesh.dat <==
t	mx	my
0	-0.0033604	0.0060546
0.05	-0.008236	0.052563
0.1	-0.026687	0.091937
0.15	-0.052131	0.13096
0.2	-0.082465	0.15686
0.25	-0.11889	0.1781
0.3	-0.15556	0.18841
0.35	-0.19278	0.18994
0.4	-0.227	0.18293
0.45	-0.25679	0.16662
0.5	-0.28255	0.14495
0.55	-0.30238	0.11884
0.6	-0.31652	0.089347
0.65	-0.32378	0.058613
0.7	-0.32364	0.027686
0.75	-0.31684	-0.0014064
0.8	-0.30401	-0.027
0.85	-0.28675	-0.04822
0.9	-0.26631	-0.064207
0.95	-0.24397	-0.074646
1	-0.22099	-0.079351
1.05	-0.19852	-0.078215
1.1	-0.17738	-0.071883
1.15	-0.15817	-0.061332
1.2	-0.14156	-0.047579
1.25	-0.12846	-0.031346
1.3	-0.11973	-0.013272
1.35	-0.1158	0.0059005
1.4	-0.11643	0.025265
1.45	-0.12113	0.043782
1.5	-0.1294	0.060427
1.55	-0.14061	0.074345
1.6	-0.15393	0.084936
1.65	-0.16846	0.091866
1.7	-0.18341	0.095076
1.75	-0.19809	0.09473
1.8	-0.21196	0.091129
1.85	-0.22454	0.084677
1.9	-0.23538	0.075852
1.95	-0.24404	0.065185
2	-0.25012	0.053265
2.05	-0.25336	0.040735
2.1	-0.25371	0.028272
2.15	-0.25134	0.016524
2.2	-0.24657	0.0060517
2.25	-0.23986	-0.0027087
2.3	-0.23172	-0.009462
2.35	-0.22267	-0.014046
2.4	-0.21319	-0.01642
2.45	-0.20372	-0.016654
2.5	-0.19462	-0.01491
2.55	-0.18626	-0.011419
2.6	-0.17894	-0.0064512
2.65	-0.17295	-0.00029916
2.7	-0.16851	0.0067272
2.75	-0.16574	0.014297
2.8	-0.16472	0.022055
2.85	-0.16538	0.029637
2.9	-0.16761	0.036687
2.95	-0.1712	0.042887
3	-0.1759	0.047985
3.05	-0.18143	0.051804
3.1	-0.18746	0.054246
3.15	-0.19372	0.055291
3.2	-0.1999	0.054981
3.25	-0.20574	0.053416
3.3	-0.21101	0.050741
3.35	-0.2155	0.047139
3.4	-0.21904	0.042825
3.45	-0.22152	0.038035
3.5	-0.22289	0.033017
3.55	-0.22313	0.028018
3.6	-0.22231	0.023269
3.65	-0.22052	0.018977
3.7	-0.21792	0.015313
3.75	-0.21468	0.012404
3.8	-0.21099	0.010334
3.85	-0.20703	0.0091406
3.9	-0.20301	0.0088205
3.95	-0.1991	0.0093318
4	-0.19546	0.0106
4.05	-0.19225	0.012525
4.1	-0.18957	0.014984
4.15	-0.18752	0.017841
4.2	-0.18616	0.020949
4.25	-0.18551	0.024157
4.3	-0.18556	0.027316
4.35	-0.18627	0.030287
4.4	-0.18757	0.032946
4.45	-0.18937	0.035189
4.5	-0.19156	0.03694
4.55	-0.19401	0.038145
4.6	-0.19661	0.038782
4.65	-0.19922	0.038857
4.7	-0.20174	0.038397
4.75	-0.20405	0.037454
4.8	-0.20606	0.036098
4.85	-0.20769	0.034414
4.9	-0.20891	0.032497
4.95	-0.20967	0.030447
5	-0.20996	0.028363
5.05	-0.20981	0.026343
5.1	-0.20924	0.024474
5.15	-0.2083	0.022831
5.2	-0.20706	0.021474
5.25	-0.2056	0.020448
5.3	-0.20398	0.019779
5.35	-0.2023	0.019474
5.4	-0.20062	0.019527
5.45	-0.19903	0.019914
5.5	-0.19759	0.020597
5.55	-0.19636	0.021531
5.6	-0.19537	0.022658
5.65	-0.19467	0.023918
5.7	-0.19425	0.025248
5.75	-0.19414	0.026584
5.8	-0.19431	0.027867
5.85	-0.19474	0.029042
5.9	-0.19539	0.030062
5.95	-0.19623	0.030892
6	-0.19721	0.031503
6.05	-0.19827	0.031882
6.1	-0.19937	0.032025
6.15	-0.20045	0.031938
6.2	-0.20146	0.031639
6.25	-0.20236	0.031154
6.3	-0.20312	0.030514
6.35	-0.20372	0.029758
6.4	-0.20413	0.028926
6.45	-0.20435	0.028059
6.5	-0.20438	0.027199
6.55	-0.20422	0.026384
6.6	-0.20391	0.025648
6.65	-0.20345	0.025018
6.7	-0.20288	0.024518
6.75	-0.20223	0.024162
6.8	-0.20154	0.023957
6.85	-0.20084	0.023903
6.9	-0.20015	0.023995
6.95	-0.19951	0.02422
7	-0.19895	0.024559
7.05	-0.19848	0.024992
7.1	-0.19813	0.025494
7.15	-0.19789	0.026038
7.2	-0.19778	0.026597
7.25	-0.19779	0.027147
7.3	-0.19792	0.027662
7.35	-0.19814	0.028123
7.4	-0.19846	0.028511
7.45	-0.19884	0.028813
7.5	-0.19926	0.029021
7.55	-0.19972	0.029131
7.6	-0.20017	0.029143
7.65	-0.20061	0.029063
7.7	-0.20101	0.028899
7.75	-0.20136	0.028664
7.8	-0.20165	0.028373
7.85	-0.20186	0.02804
7.9	-0.20199	0.027685
7.95	-0.20204	0.027324
8	-0.20202	0.026973


==> plots/sp5-oommf.dat <==
t	mx	my
0	-5.3644e-17	4.5076e-17
0.018985	-0.00071657	0.022586
0.037906	-0.0029747	0.040401
0.056826	-0.0075922	0.056186
0.075749	-0.014597	0.072239
0.094668	-0.023316	0.089056
0.11359	-0.03319	0.10624
0.13251	-0.043808	0.12249
0.15143	-0.054904	0.13628
0.17035	-0.066787	0.14758
0.18926	-0.080016	0.15762
0.20818	-0.094541	0.16725
0.2271	-0.10975	0.17622
0.24601	-0.12509	0.18382
0.26493	-0.14037	0.1896
0.28384	-0.15562	0.19349
0.30275	-0.17099	0.19576
0.32165	-0.18656	0.19674
0.34054	-0.20217	0.19661
0.35944	-0.21748	0.19535
0.37833	-0.23215	0.1928
0.39722	-0.24605	0.18887
0.41611	-0.25924	0.18353
0.435	-0.27187	0.17696
0.45389	-0.28392	0.16941
0.47278	-0.2952	0.16105
0.49167	-0.30552	0.15197
0.51056	-0.31477	0.14213
0.52945	-0.32295	0.13156
0.54834	-0.33012	0.12033
0.56723	-0.33631	0.10859
0.58612	-0.34153	0.096507
0.60501	-0.34573	0.08423
0.6239	-0.34883	0.071838
0.64279	-0.35081	0.059377
0.66168	-0.35172	0.046881
0.68056	-0.35163	0.034422
0.69945	-0.3506	0.022097
0.71834	-0.34863	0.01003
0.73723	-0.34574	-0.0016794
0.75611	-0.34192	-0.012965
0.775	-0.33725	-0.023781
0.79389	-0.33178	-0.034082
0.81277	-0.3256	-0.043802
0.83166	-0.31876	-0.052866
0.85054	-0.3113	-0.061199
0.86943	-0.30328	-0.068744
0.88832	-0.29476	-0.075457
0.90721	-0.28583	-0.081311
0.92609	-0.27656	-0.086282
0.94498	-0.26703	-0.090353
0.96387	-0.25731	-0.093505
0.98276	-0.24746	-0.09572
1.0016	-0.23758	-0.096994
1.0205	-0.22773	-0.09734
1.0394	-0.21799	-0.096786
1.0583	-0.20843	-0.095364
1.0772	-0.19912	-0.093101
1.0961	-0.19013	-0.090028
1.115	-0.18153	-0.086182
1.1339	-0.17337	-0.081614
1.1528	-0.1657	-0.076381
1.1717	-0.15858	-0.070545
1.1905	-0.15204	-0.064164
1.2094	-0.14614	-0.057295
1.2283	-0.14091	-0.049999
1.2472	-0.13636	-0.042347
1.2661	-0.13252	-0.034408
1.285	-0.12941	-0.02625
1.3039	-0.12703	-0.017942
1.3228	-0.12539	-0.009549
1.3417	-0.12447	-0.0011376
1.3606	-0.12428	0.0072283
1.3795	-0.1248	0.015483
1.3984	-0.126	0.023566
1.4172	-0.12786	0.031418
1.4361	-0.13035	0.038986
1.455	-0.13343	0.046218
1.4739	-0.13707	0.053067
1.4928	-0.14122	0.05949
1.5117	-0.14584	0.065447
1.5306	-0.15088	0.070902
1.5495	-0.15629	0.075827
1.5684	-0.16202	0.080197
1.5873	-0.16801	0.083991
1.6062	-0.17421	0.087194
1.625	-0.18057	0.089796
1.6439	-0.18703	0.091791
1.6628	-0.19354	0.093178
1.6817	-0.20004	0.093961
1.7006	-0.20649	0.094149
1.7195	-0.21284	0.093755
1.7384	-0.21905	0.092796
1.7573	-0.22505	0.091293
1.7762	-0.23083	0.089271
1.795	-0.23633	0.086758
1.8139	-0.24153	0.083785
1.8328	-0.24638	0.080387
1.8517	-0.25087	0.0766
1.8706	-0.25497	0.072462
1.8895	-0.25866	0.068014
1.9084	-0.26192	0.063297
1.9273	-0.26474	0.058353
1.9462	-0.26711	0.053226
1.965	-0.26901	0.047958
1.9839	-0.27046	0.042594
2.0028	-0.27145	0.037176
2.0217	-0.27198	0.031745
2.0406	-0.27207	0.026344
2.0595	-0.27171	0.021012
2.0784	-0.27093	0.015788
2.0973	-0.26974	0.01071
2.1161	-0.26816	0.0058115
2.135	-0.26621	0.0011261
2.1539	-0.26392	-0.0033158
2.1728	-0.2613	-0.0074857
2.1917	-0.25838	-0.011358
2.2106	-0.2552	-0.014909
2.2295	-0.25179	-0.01812
2.2484	-0.24816	-0.020974
2.2672	-0.24437	-0.023457
2.2861	-0.24043	-0.025558
2.305	-0.23638	-0.02727
2.3239	-0.23225	-0.028588
2.3428	-0.22809	-0.029512
2.3617	-0.22391	-0.030044
2.3806	-0.21975	-0.030187
2.3995	-0.21565	-0.029951
2.4184	-0.21163	-0.029346
2.4372	-0.20772	-0.028385
2.4561	-0.20396	-0.027084
2.475	-0.20035	-0.025461
2.4939	-0.19694	-0.023537
2.5128	-0.19374	-0.021332
2.5317	-0.19077	-0.018871
2.5506	-0.18806	-0.016179
2.5695	-0.1856	-0.013283
2.5884	-0.18343	-0.010208
2.6073	-0.18154	-0.0069844
2.6261	-0.17996	-0.0036391
2.645	-0.17867	-0.000201
2.6639	-0.17769	0.0033011
2.6828	-0.17702	0.006839
2.7017	-0.17665	0.010384
2.7206	-0.17658	0.013909
2.7395	-0.1768	0.017388
2.7584	-0.17731	0.020794
2.7773	-0.17809	0.024103
2.7962	-0.17914	0.027292
2.8151	-0.18043	0.03034
2.8339	-0.18195	0.033226
2.8528	-0.18369	0.035932
2.8717	-0.18562	0.038442
2.8906	-0.18773	0.040741
2.9095	-0.18999	0.042816
2.9284	-0.19238	0.044657
2.9473	-0.19489	0.046255
2.9662	-0.19748	0.047604
2.9851	-0.20014	0.048699
3.0039	-0.20284	0.049538
3.0228	-0.20557	0.050121
3.0417	-0.2083	0.050449
3.0606	-0.21101	0.050526
3.0795	-0.21368	0.050358
3.0984	-0.21628	0.049952
3.1173	-0.21881	0.049315
3.1362	-0.22124	0.04846
3.1551	-0.22356	0.047397
3.1739	-0.22576	0.04614
3.1928	-0.22781	0.044703
3.2117	-0.22971	0.043102
3.2306	-0.23144	0.041352
3.2495	-0.233	0.03947
3.2684	-0.23438	0.037475
3.2873	-0.23557	0.035383
3.3062	-0.23658	0.033214
3.3251	-0.23738	0.030986
3.344	-0.23799	0.028717
3.3628	-0.23841	0.026426
3.3817	-0.23863	0.02413
3.4006	-0.23866	0.021847
3.4195	-0.23851	0.019595
3.4384	-0.23817	0.01739
3.4573	-0.23766	0.015247
3.4762	-0.23698	0.013182
3.4951	-0.23615	0.011209
3.514	-0.23517	0.0093404
3.5328	-0.23405	0.0075881
3.5517	-0.23281	0.0059629
3.5706	-0.23146	0.0044743
3.5895	-0.23	0.0031304
3.6084	-0.22846	0.0019382
3.6273	-0.22685	0.0009033
3.6462	-0.22518	2.9919e-05
3.6651	-0.22347	-0.00067901
3.6839	-0.22172	-0.0012219
3.7028	-0.21996	-0.0015985
3.7217	-0.2182	-0.0018098
3.7406	-0.21645	-0.0018581
3.7595	-0.21472	-0.0017468
3.7784	-0.21303	-0.0014806
3.7973	-0.21139	-0.0010651
3.8162	-0.20981	-0.00050717
3.8351	-0.2083	0.00018563
3.8539	-0.20687	0.0010048
3.8728	-0.20554	0.001941
3.8917	-0.2043	0.0029842
3.9106	-0.20317	0.004124
3.9295	-0.20215	0.0053492
3.9484	-0.20125	0.0066484
3.9673	-0.20046	0.0080098
3.9862	-0.19981	0.0094215
4.0051	-0.19928	0.010871
4.024	-0.19888	0.012347
4.0429	-0.19861	0.013838
4.0617	-0.19846	0.01533
4.0806	-0.19845	0.016814
4.0995	-0.19855	0.018277
4.1184	-0.19877	0.019709
4.1373	-0.19911	0.021099
4.1562	-0.19955	0.022439
4.1751	-0.2001	0.023718
4.194	-0.20075	0.024929
4.2129	-0.20148	0.026063
4.2317	-0.2023	0.027115
4.2506	-0.20319	0.028077
4.2695	-0.20414	0.028945
4.2884	-0.20515	0.029714
4.3073	-0.2062	0.03038
4.3262	-0.20729	0.030941
4.3451	-0.20841	0.031396
4.364	-0.20955	0.031742
4.3829	-0.2107	0.031981
4.4017	-0.21184	0.032113
4.4206	-0.21298	0.032138
4.4395	-0.2141	0.032061
4.4584	-0.2152	0.031883
4.4773	-0.21626	0.031609
4.4962	-0.21728	0.031242
4.5151	-0.21826	0.030789
4.534	-0.21918	0.030254
4.5529	-0.22004	0.029643
4.5718	-0.22084	0.028964
4.5906	-0.22156	0.028222
4.6095	-0.22222	0.027426
4.6284	-0.2228	0.026581
4.6473	-0.2233	0.025697
4.6662	-0.22371	0.024781
4.6851	-0.22405	0.02384
4.704	-0.2243	0.022882
4.7229	-0.22447	0.021916
4.7418	-0.22456	0.020948
4.7606	-0.22457	0.019987
4.7795	-0.2245	0.019039
4.7984	-0.22435	0.018111
4.8173	-0.22413	0.01721
4.8362	-0.22384	0.016343
4.8551	-0.22348	0.015514
4.874	-0.22306	0.014731
4.8929	-0.22259	0.013996
4.9118	-0.22206	0.013316
4.9306	-0.22148	0.012694
4.9495	-0.22087	0.012132
4.9684	-0.22021	0.011636
4.9873	-0.21953	0.011205
5.0062	-0.21882	0.010843
5.0251	-0.2181	0.01055
5.044	-0.21736	0.010327
5.0629	-0.21662	0.010175
5.0818	-0.21588	0.010091
5.1006	-0.21514	0.010077
5.1195	-0.21441	0.010129
5.1384	-0.2137	0.010246
5.1573	-0.21301	0.010426
5.1762	-0.21235	0.010666
5.1951	-0.21172	0.010962
5.214	-0.21112	0.011311
5.2329	-0.21056	0.011709
5.2518	-0.21005	0.012152
5.2707	-0.20957	0.012635
5.2895	-0.20915	0.013154
5.3084	-0.20877	0.013703
5.3273	-0.20845	0.014278
5.3462	-0.20818	0.014874
5.3651	-0.20796	0.015485
5.384	-0.2078	0.016108
5.4029	-0.20769	0.016735
5.4218	-0.20763	0.017364
5.4407	-0.20763	0.017988
5.4595	-0.20768	0.018603
5.4784	-0.20778	0.019205
5.4973	-0.20792	0.019789
5.5162	-0.20811	0.020351
5.5351	-0.20835	0.020888
5.554	-0.20862	0.021395
5.5729	-0.20893	0.021871
5.5918	-0.20928	0.022311
5.6107	-0.20965	0.022713
5.6295	-0.21006	0.023075
5.6484	-0.21048	0.023396
5.6673	-0.21093	0.023673
5.6862	-0.21139	0.023906
5.7051	-0.21186	0.024094
5.724	-0.21234	0.024237
5.7429	-0.21282	0.024334
5.7618	-0.2133	0.024386
5.7807	-0.21378	0.024393
5.7995	-0.21425	0.024357
5.8184	-0.21471	0.024279
5.8373	-0.21516	0.024161
5.8562	-0.21559	0.024003
5.8751	-0.216	0.02381
5.894	-0.21638	0.023582
5.9129	-0.21674	0.023322
5.9318	-0.21708	0.023034
5.9507	-0.21738	0.022719
5.9696	-0.21766	0.022382
5.9884	-0.2179	0.022025
6.0073	-0.2181	0.021651
6.0262	-0.21828	0.021264
6.0451	-0.21842	0.020867
6.064	-0.21852	0.020463
6.0829	-0.21859	0.020056
6.1018	-0.21863	0.019648
6.1207	-0.21863	0.019244
6.1396	-0.21859	0.018845
6.1585	-0.21853	0.018455
6.1773	-0.21843	0.018076
6.1962	-0.21831	0.017712
6.2151	-0.21816	0.017365
6.234	-0.21798	0.017036
6.2529	-0.21778	0.016729
6.2718	-0.21755	0.016444
6.2907	-0.21731	0.016184
6.3096	-0.21705	0.01595
6.3285	-0.21677	0.015743
6.3473	-0.21648	0.015564
6.3662	-0.21618	0.015414
6.3851	-0.21588	0.015293
6.404	-0.21557	0.015201
6.4229	-0.21525	0.015139
6.4418	-0.21494	0.015107
6.4607	-0.21463	0.015103
6.4796	-0.21432	0.015127
6.4985	-0.21402	0.015179
6.5173	-0.21374	0.015257
6.5362	-0.21346	0.01536
6.5551	-0.21319	0.015486
6.574	-0.21294	0.015635
6.5929	-0.21271	0.015804
6.6118	-0.21249	0.015992
6.6307	-0.21229	0.016197
6.6496	-0.21212	0.016417
6.6685	-0.21196	0.016649
6.6873	-0.21183	0.016892
6.7062	-0.21172	0.017143
6.7251	-0.21163	0.017401
6.744	-0.21156	0.017664
6.7629	-0.21151	0.017928
6.7818	-0.21149	0.018193
6.8007	-0.21149	0.018455
6.8196	-0.21151	0.018714
6.8385	-0.21156	0.018967
6.8574	-0.21162	0.019212
6.8762	-0.2117	0.019448
6.8951	-0.2118	0.019673
6.914	-0.21192	0.019886
6.9329	-0.21205	0.020085
6.9518	-0.2122	0.020269
6.9707	-0.21236	0.020437
6.9896	-0.21253	0.020588
7.0085	-0.21271	0.020722
7.0274	-0.21289	0.020837
7.0462	-0.21309	0.020934
7.0651	-0.21329	0.021012
7.084	-0.21349	0.02107
7.1029	-0.21369	0.021109
7.1218	-0.2139	0.02113
7.1407	-0.2141	0.021132
7.1596	-0.2143	0.021115
7.1785	-0.21449	0.021081
7.1974	-0.21468	0.021029
7.2162	-0.21486	0.020962
7.2351	-0.21503	0.020879
7.254	-0.21519	0.020782
7.2729	-0.21534	0.020672
7.2918	-0.21548	0.020549
7.3107	-0.21561	0.020416
7.3296	-0.21572	0.020273
7.3485	-0.21582	0.020122
7.3674	-0.21591	0.019964
7.3863	-0.21598	0.019801
7.4051	-0.21604	0.019633
7.424	-0.21608	0.019463
7.4429	-0.21611	0.019291
7.4618	-0.21612	0.01912
7.4807	-0.21612	0.018949
7.4996	-0.21611	0.018782
7.5185	-0.21608	0.018618
7.5374	-0.21604	0.018459
7.5563	-0.21598	0.018306
7.5751	-0.21592	0.01816
7.594	-0.21584	0.018022
7.6129	-0.21576	0.017894
7.6318	-0.21566	0.017775
7.6507	-0.21556	0.017666
7.6696	-0.21545	0.017568
7.6885	-0.21533	0.017482
7.7074	-0.21521	0.017408
7.7263	-0.21508	0.017345
7.7451	-0.21495	0.017295
7.764	-0.21482	0.017258
7.7829	-0.21469	0.017233
7.8018	-0.21456	0.01722
7.8207	-0.21443	0.01722
7.8396	-0.2143	0.017231
7.8585	-0.21417	0.017253
7.8774	-0.21405	0.017287
7.8963	-0.21394	0.017331
7.9151	-0.21383	0.017385
7.934	-0.21372	0.017449
7.9529	-0.21362	0.017521
7.9718	-0.21353	0.017601
7.9907	-0.21345	0.017687
11.133	-0.21422	0.018925

